Masked Autoencoder Pretraining on Strong-Lensing Images for Joint Dark-Matter Model Classification and Super-Resolution

Strong gravitational lensing can reveal the influence of dark-matter substructure in galaxies, but analyzing these effects from noisy, low-resolution images poses a significant challenge. In this work, we propose a masked autoencoder (MAE) pretraining strategy on simulated strong-lensing images from the DeepLense ML4SCI benchmark to learn generalizable representations for two downstream tasks: (i) classifying the underlying dark matter model (cold dark matter, axion-like, or no substructure) and (ii) enhancing low-resolution lensed images via super-resolution. We pretrain a Vision Transformer encoder using a masked image modeling objective, then fine-tune the encoder separately for each task. Our results show that MAE pretraining, when combined with appropriate mask ratio tuning, yields a shared encoder that matches or exceeds a ViT trained from scratch. Specifically, at a 90% mask ratio, the fine-tuned classifier achieves macro AUC of 0.968 and accuracy of 88.65%, compared to the scratch baseline (AUC 0.957, accuracy 82.46%). For super-resolution (16x16 to 64x64), the MAE-pretrained model reconstructs images with PSNR ~33 dB and SSIM 0.961, modestly improving over scratch training. We ablate the MAE mask ratio, revealing a consistent trade-off: higher mask ratios improve classification but slightly degrade reconstruction fidelity. Our findings demonstrate that MAE pretraining on physics-rich simulations provides a flexible, reusable encoder for multiple strong-lensing analysis tasks.

==> outputs_lens/ablation_cls.csv <==
experiment,auc_macro,accuracy,f1_macro
pretrained_full,0.9231957802794493,0.6721661054994388,0.6331697319163155
pretrained_frozen,0.5365225628280873,0.34062850729517397,0.2710900798027643
scratch_full,0.9566606000895114,0.8245791245791246,0.8176790198948453


==> outputs_lens/ablation_sr.csv <==
experiment,mse,psnr,ssim
pretrained_sr,0.0005224450724199414,33.04885143344253,0.9610197518839989
scratch_sr,0.0005233290139585733,33.00636159855243,0.9552089700696726


==> outputs_lens/cls_pretrained_classification_report.txt <==
              precision    recall  f1-score   support

       axion     0.9738    0.7602    0.8539      2932
         cdm     0.7546    0.9633    0.8463      2966
      no_sub     0.9827    0.9250    0.9530      3012

    accuracy                         0.8835      8910
   macro avg     0.9037    0.8828    0.8844      8910
weighted avg     0.9038    0.8835    0.8848      8910


==> outputs_lens/mask_ratio_ablation.csv <==
mask_ratio,mae_final_loss,cls_auc_macro,cls_accuracy,cls_f1_macro,sr_mse,sr_psnr,sr_ssim
0.5,0.002550610044584715,0.9502027880681806,0.7936026936026936,0.798818412388154,0.0004148040898144245,34.011952756242174,0.9544162722503884
0.75,0.0032780809743938534,0.95031025615436,0.837598204264871,0.8317954552913123,0.0005254637217149138,32.99389511622924,0.9618115501569653
0.9,0.004495305152217922,0.9680830659746151,0.8865319865319865,0.885226349667767,0.0005691169644705951,32.650341551538204,0.9550185602012842

